Fast and simple unrooted dynamic forests

A dynamic forest data structure maintains a forest (and associated data like edge weights) under edge insertions and deletions. Dynamic forests are widely used to solve online and offline graph problems. Well-known examples of dynamic forest data structures are link-cut trees [Sleator and Tarjan '83] and top trees [Alstrup, Holm, de Lichtenberg, and Thorup '05], both of which need O(log n) time per operation. While top trees are more flexible and arguably easier to use, link-cut trees are faster in practice [Tarjan and Werneck '10]. In this paper, we propose an alternative to link-cut trees. Our data structure is based on search trees on trees (STTs, also known as elimination trees) and an STT algorithm [Berendsohn and Kozma '22] based on the classical Splay trees [Sleator and Tarjan '85]. While link-cut trees maintain a hierarchy of binary search trees, we maintain a single STT. Most of the complexity of our data structure lies in the implementation of the STT rotation primitive, which can easily be reused, simplifying the development of new STT-based approaches. We implement several variants of our data structure in the Rust programming language, along with an implementation of link-cut trees for comparison. Experimental evaluation suggests that our algorithms are faster when the dynamic forest is unrooted, while link-cut trees are faster for rooted dynamic forests.

==> figures/data_degenerate_noisy.txt <==
value Link-cut Greedy_Splay Stable_Greedy_Splay 2P_Splay Stable_2P_Splay L2P_Splay Stable_L2P_Splay MTR Stable_MTR 1-cut
0 0.1553 0.0747 0.1104 0.0918 0.1323 0.0736 0.1039 22.3072 20.0101 5.3931
1 0.1931 0.1246 0.1484 0.1431 0.1720 0.1249 0.1501 13.9152 11.8516 5.4500
2 0.2008 0.1379 0.1595 0.1637 0.1907 0.1389 0.1646 10.4574 8.7092 5.4110
5 0.2393 0.1730 0.1975 0.2138 0.2463 0.1755 0.2062 6.7302 5.1543 5.5164
10 0.3287 0.2438 0.2748 0.3039 0.3515 0.2540 0.2844 5.5840 3.6067 5.5153
20 0.3751 0.2843 0.3163 0.3639 0.4249 0.2876 0.3255 3.5080 3.3219 5.6831
50 0.3070 0.2353 0.2602 0.3061 0.3496 0.2401 0.2697 1.2901 1.3445 6.2788
100 0.3002 0.2308 0.2554 0.3023 0.3356 0.2355 0.2596 0.7265 0.7662 6.3614
150 0.3546 0.2736 0.2993 0.3585 0.3962 0.2801 0.3082 0.6603 0.6951 7.0340
200 0.4781 0.3702 0.4015 0.4872 0.5470 0.3857 0.4119 0.7272 0.7786 8.2944
250 0.3730 0.2959 0.3269 0.3926 0.4398 0.3173 0.3393 0.5298 0.5592 8.0349
300 0.4244 0.3275 0.3533 0.4288 0.4727 0.3353 0.3652 0.5277 0.5614 8.3350



==> figures/data_queries_path_prob.txt <==
value Link-cut Greedy_Splay Stable_Greedy_Splay 2P_Splay Stable_2P_Splay L2P_Splay Stable_L2P_Splay MTR Stable_MTR 1-cut
0 0.5317 0.3799 0.3860 0.4009 0.3977 0.3790 0.3871 0.3342 0.3389 0.2023
0.2 0.5634 0.4323 0.4235 0.4537 0.4342 0.4296 0.4247 0.3669 0.3642 0.3007
0.4 0.5932 0.4807 0.4631 0.5064 0.4732 0.4778 0.4645 0.3986 0.3919 0.4659
0.6 0.6272 0.5375 0.5117 0.5656 0.5208 0.5332 0.5119 0.4345 0.4250 0.6640
0.8 0.6592 0.5973 0.5644 0.6317 0.5752 0.5931 0.5643 0.4740 0.4640 0.9585
0.9 0.6814 0.6381 0.6023 0.6753 0.6134 0.6324 0.6007 0.4952 0.4868 1.1337
0.95 0.6856 0.6532 0.6158 0.6920 0.6280 0.6465 0.6153 0.5053 0.4984 1.3135
1 0.6842 0.6652 0.6277 0.7056 0.6361 0.6608 0.6222 0.5110 0.5029 0.3724


